Privacy Leakage from Recurrent State in LLM Inference

Personalized LLM services place private facts and application instructions into a prompt, then retain representations of that context for later inference. Latent-state LLMs compress part of this history into fixed-size recurrent state. The information preserved by its learned updates is implicit, and later computation can expose it even when an observer receives neither the private text nor the responses. We investigate privacy leakage from recurrent state through partial-state probing and physical observation of its use. Our methodology separates recoverable information, persistence through public dialogue, causal influence on later decisions, and leakage through power. Experiments with released hybrid implementations show that a small state observation supports multiple predictions about private facts and response rules, and that personal attributes generalize to unseen authors. The information remains inferable after public dialogue and changes later decision margins. Complete-read power recovers private facts under a fixed execution schedule. On a partitioned GPU, an unprivileged account infers age from whole-device power during public requests; a separate state-isolation experiment establishes the recurrent contribution to this channel. These findings extend context confidentiality to the lifetime and execution of retained state. They identify access-control responsibilities for serving systems, telemetry restrictions for GPU operators, and data-dependent power leakage for accelerator designers.

==> figdata/age_coords.dat <==
% source: formal-v4/analysis.json sha256=81ee75201c02df10fc16e8b9f2ae57a5e77ae6c3648737e18000fb646d988040
% source: granite_route_features/layer_token_expert_sets.npy sha256=4a71ebf430a81ea6b1e2ce4087ecdd487dc6733ac2e8d4dcf363e5bafb0be656
% terminal authors: anchor index, true route distance, physically estimated distance
anchor true est
0 237.0 255.543
0 325.0 286.590
0 251.0 274.171
0 230.0 230.705
0 337.0 292.800
0 310.0 255.543
0 325.0 336.267
0 304.0 274.171
0 299.0 379.734
0 329.0 367.315
0 275.0 317.638
0 302.0 305.219
0 291.0 292.800
0 372.0 361.105
0 287.0 292.800
0 314.0 342.476
0 302.0 330.057
0 313.0 286.590
0 307.0 348.686
0 303.0 299.010
0 289.0 274.171
0 335.0 317.638
0 347.0 367.315
0 325.0 299.010
0 370.0 361.105
0 330.0 299.010
0 317.0 305.219
0 256.0 261.752
0 305.0 336.267
0 373.0 367.315
0 329.0 323.848
0 319.0 348.686
0 282.0 261.752
0 212.0 243.124
0 309.0 305.219
0 305.0 305.219
0 318.0 323.848
0 304.0 348.686
0 338.0 336.267
0 292.0 292.800
0 281.0 243.124
0 286.0 292.800
0 325.0 299.010
0 317.0 305.219
0 315.0 305.219
0 246.0 230.705
0 265.0 286.590
0 321.0 361.105
0 241.0 243.124
0 291.0 286.590
0 338.0 367.315
0 341.0 367.315
0 301.0 299.010
0 286.0 261.752
0 273.0 292.800
0 294.0 261.752
0 283.0 261.752
0 289.0 311.429
0 321.0 299.010
0 271.0 299.010
1 367.0 310.580
1 399.0 384.963
1 420.0 379.241
1 377.0 373.519
1 322.0 344.910
1 377.0 379.241
1 340.0 362.076
1 373.0 350.632
1 323.0 362.076
1 325.0 350.632
1 321.0 293.415
1 291.0 281.971
1 282.0 339.189
1 409.0 396.406
1 304.0 316.302
1 334.0 350.632
1 369.0 367.798
1 230.0 261.000
1 396.0 419.293
1 322.0 333.467
1 370.0 362.076
1 377.0 350.632
1 376.0 379.241
1 437.0 436.459
1 264.0 293.415
1 404.0 396.406
1 434.0 425.015
1 313.0 339.189
1 285.0 322.023
1 380.0 339.189
1 442.0 419.293
1 449.0 453.000
1 428.0 402.128
1 355.0 333.467
1 285.0 281.971
1 285.0 322.023
1 273.0 281.971
1 375.0 373.519
1 377.0 419.293
1 309.0 316.302
1 339.0 327.745
1 403.0 390.685
1 352.0 339.189
1 379.0 367.798
1 315.0 339.189
1 295.0 281.971
1 346.0 322.023
1 332.0 356.354
1 324.0 344.910
1 273.0 293.415
1 295.0 281.971
1 401.0 396.406
1 405.0 402.128
1 318.0 339.189
1 360.0 402.128
1 289.0 327.745
1 280.0 293.415
1 315.0 316.302
1 383.0 379.241
1 391.0 367.798
2 364.0 361.723
2 367.0 351.169
2 393.0 398.662
2 396.0 403.000
2 240.0 266.738
2 274.0 319.508
2 239.0 256.184
2 277.0 250.907
2 301.0 340.615
2 266.0 340.615
2 284.0 319.508
2 298.0 335.339
2 370.0 372.277
2 275.0 266.738
2 260.0 298.400
2 242.0 293.123
2 278.0 308.954
2 323.0 293.123
2 327.0 330.062
2 294.0 298.400
2 264.0 282.569
2 261.0 293.123
2 289.0 303.677
2 327.0 308.954
2 315.0 319.508
2 287.0 319.508
2 297.0 314.231
2 316.0 231.000
2 288.0 308.954
2 308.0 266.738
2 332.0 282.569
2 372.0 372.277
2 332.0 340.615
2 357.0 308.954
2 309.0 324.785
2 304.0 293.123
2 321.0 293.123
2 260.0 293.123
2 267.0 282.569
2 341.0 345.892
2 300.0 314.231
2 331.0 324.785
2 371.0 361.723
2 293.0 340.615
2 279.0 319.508
2 326.0 351.169
2 296.0 319.508
2 245.0 287.846
2 338.0 340.615
2 335.0 319.508
2 246.0 293.123
2 305.0 282.569
2 331.0 335.339
2 297.0 303.677
2 292.0 308.954
2 323.0 319.508
2 310.0 330.062
2 321.0 335.339
2 251.0 303.677
2 297.0 277.292
3 347.0 367.855
3 309.0 336.638
3 345.0 367.855
3 357.0 330.395
3 340.0 245.000
3 264.0 267.961
3 283.0 280.448
3 261.0 299.178
3 316.0 342.882
3 346.0 311.665
3 331.0 342.882
3 380.0 361.612
3 405.0 386.586
3 294.0 305.421
3 338.0 342.882
3 300.0 330.395
3 273.0 245.000
3 385.0 386.586
3 225.0 249.231
3 323.0 330.395
3 275.0 305.421
3 261.0 286.691
3 257.0 255.474
3 247.0 255.474
3 417.0 417.803
3 248.0 274.204
3 261.0 299.178
3 319.0 324.152
3 328.0 342.882
3 343.0 330.395
3 258.0 299.178
3 238.0 245.000
3 277.0 261.718
3 359.0 392.829
3 377.0 330.395
3 336.0 336.638
3 380.0 392.829
3 285.0 274.204
3 363.0 324.152
3 382.0 392.829
3 321.0 342.882
3 261.0 311.665
3 325.0 311.665
3 245.0 292.935
3 295.0 317.908
3 343.0 336.638
3 243.0 255.474
3 312.0 311.665
3 325.0 336.638
3 376.0 374.099
3 359.0 361.612
3 310.0 305.421
3 289.0 324.152
3 333.0 330.395
3 241.0 245.000
3 388.0 374.099
3 358.0 336.638
3 338.0 299.178
3 286.0 305.421
3 252.0 249.231


==> figdata/age_err.dat <==
% source: formal-v4/analysis.json sha256=81ee75201c02df10fc16e8b9f2ae57a5e77ae6c3648737e18000fb646d988040
% sorted absolute errors (years) with empirical CDF level
q phys clean
0.01667 0.0565 0.0176
0.03333 0.3671 0.0936
0.05000 0.4432 0.4623
0.06667 0.4888 0.6943
0.08333 0.5139 0.7323
0.10000 0.6008 0.8837
0.11667 0.6057 0.9045
0.13333 0.7313 0.9530
0.15000 0.8534 1.0067
0.16667 0.8927 1.0285
0.18333 0.9019 1.0486
0.20000 1.0323 1.0775
0.21667 1.3197 1.3596
0.23333 1.3995 1.4742
0.25000 1.6308 1.8511
0.26667 1.9542 2.2847
0.28333 2.3248 2.4585
0.30000 2.8591 2.5952
0.31667 3.1778 3.0193
0.33333 3.2367 3.3147
0.35000 3.5112 3.3691
0.36667 3.8510 3.5151
0.38333 3.8982 3.6945
0.40000 4.1611 3.8606
0.41667 4.1649 3.9605
0.43333 4.3801 4.0542
0.45000 4.4809 4.3337
0.46667 4.5644 4.6239
0.48333 4.7799 4.7269
0.50000 5.2490 4.9923
0.51667 5.4237 5.0367
0.53333 5.4895 5.5109
0.55000 5.5077 5.5982
0.56667 5.8463 5.9565
0.58333 6.2876 6.1234
0.60000 6.4164 6.1981
0.61667 7.8805 6.4401
0.63333 8.1534 7.0493
0.65000 8.5301 7.3397
0.66667 8.7696 7.8435
0.68333 8.9020 9.6413
0.70000 9.0156 9.9620
0.71667 9.3280 11.0206
0.73333 10.4244 11.2509
0.75000 11.7425 11.5054
0.76667 12.4577 11.5303
0.78333 12.7398 12.5533
0.80000 13.6609 12.6265
0.81667 14.7000 12.6721
0.83333 15.3397 13.6485
0.85000 15.9337 14.4462
0.86667 16.5412 14.5412
0.88333 17.0280 16.2728
0.90000 18.3355 16.8702
0.91667 18.5255 17.3917
0.93333 20.3388 18.7414
0.95000 21.6433 19.6412
0.96667 21.9156 24.7556
0.98333 22.0048 25.2716
1.00000 39.3715 37.6984


==> figdata/age_pred.dat <==
% source: formal-v4/analysis.json sha256=81ee75201c02df10fc16e8b9f2ae57a5e77ae6c3648737e18000fb646d988040
% terminal authors: clean software and physical age predictions (years)
clean phys
32.6485 27.9020
44.1298 39.3567
37.5054 34.1534
31.0542 31.5644
42.6083 44.0663
47.3397 40.8534
45.8766 48.1490
46.4623 41.6199
37.7269 44.7425
40.7284 43.9952
35.8435 34.2876
32.3016 30.6285
25.9507 32.2687
53.9715 51.8222
36.0380 35.5756
43.5599 43.5836
45.3587 47.1195
25.8511 28.1611
47.9807 52.3197
37.9923 38.2490
45.0367 40.8927
50.0775 43.4923
49.7153 50.9677
52.4048 50.8351
32.6404 34.5139
51.5538 45.6612
52.3691 48.0981
32.5109 39.4577
34.6721 39.0280
47.5412 45.7398
52.4849 50.5763
51.2509 53.6609
46.6265 42.7696
29.3588 30.6645
31.8606 32.4809
33.5415 37.6308
30.6945 32.8463
46.4697 48.6720
45.6663 50.4888
31.0395 31.1018
37.6853 31.9844
45.2677 42.7633
38.7272 36.4745
47.9565 41.5568
40.1981 38.7799
28.4742 25.0458
40.6239 38.3248
43.2586 46.6603
31.0470 32.6008
28.0486 30.5112
38.9824 37.6005
48.5982 51.5301
45.4467 43.3000
35.6943 35.6057
42.8837 47.4895
29.9045 31.8591
30.0936 29.6329
34.2444 37.0844
48.9794 43.4588
44.9933 46.0565


==> figdata/age_stats.dat <==
% source: formal-v4/analysis.json sha256=81ee75201c02df10fc16e8b9f2ae57a5e77ae6c3648737e18000fb646d988040
% recorded MAE (years): physical, clean, frozen median baseline, sham; physical-clean Pearson r
phys clean base sham r
7.778 7.559 11.333 11.346 0.895


==> figdata/granite_budget.dat <==
% source: natural_v1/utility.json sha256=407aef3b47d2f2f277f9da04c9448fe7111891443bea0ceb9fae83d35a89a436
% source: natural_v2_seed20261020/utility.json sha256=d902aaf10429f5cd79248e48c19c48300bbaa339367db4351925203797f9b7a2
% Granite random-coordinate budget; mean/min/max over the two corpus seeds; noise sd 0,1,2
budget cond0 cond0lo cond0hi rule0 rule0lo rule0hi cond1 cond1lo cond1hi rule1 rule1lo rule1hi cond2 cond2lo cond2hi rule2 rule2lo rule2hi
8 0.226562 0.203125 0.250000 0.312500 0.296875 0.328125 0.231250 0.220312 0.242188 0.268750 0.256250 0.281250 0.225781 0.225000 0.226562 0.262500 0.254688 0.270313
16 0.351562 0.218750 0.484375 0.398438 0.375000 0.421875 0.285156 0.243750 0.326562 0.292969 0.292187 0.293750 0.278125 0.259375 0.296875 0.285938 0.285938 0.285938
32 0.390625 0.281250 0.500000 0.335938 0.203125 0.468750 0.296875 0.251563 0.342187 0.279687 0.279687 0.279687 0.290625 0.271875 0.309375 0.264062 0.253125 0.275000
64 0.414062 0.296875 0.531250 0.367188 0.328125 0.406250 0.301562 0.287500 0.315625 0.317188 0.306250 0.328125 0.279687 0.254688 0.304688 0.285156 0.270313 0.300000
128 0.367188 0.312500 0.421875 0.476562 0.453125 0.500000 0.284375 0.268750 0.300000 0.309375 0.296875 0.321875 0.279687 0.273438 0.285938 0.275000 0.253125 0.296875
256 0.375000 0.359375 0.390625 0.476562 0.359375 0.593750 0.278906 0.257812 0.300000 0.353125 0.328125 0.378125 0.275000 0.270313 0.279687 0.290625 0.276562 0.304688
512 0.453125 0.390625 0.515625 0.640625 0.625000 0.656250 0.332812 0.310937 0.354687 0.418750 0.398438 0.439063 0.294531 0.293750 0.295312 0.316406 0.295312 0.337500
1024 0.460938 0.421875 0.500000 0.734375 0.656250 0.812500 0.350781 0.345313 0.356250 0.509375 0.479687 0.539062 0.293750 0.287500 0.300000 0.386719 0.385937 0.387500
2048 0.539062 0.500000 0.578125 0.921875 0.890625 0.953125 0.388281 0.381250 0.395313 0.668750 0.659375 0.678125 0.310156 0.292187 0.328125 0.475781 0.428125 0.523438
4096 0.734375 0.671875 0.796875 0.976562 0.968750 0.984375 0.432813 0.410938 0.454688 0.778906 0.771875 0.785937 0.330469 0.318750 0.342187 0.586719 0.585938 0.587500
8192 0.757812 0.687500 0.828125 1.000000 1.000000 1.000000 0.522656 0.493750 0.551562 0.897656 0.885938 0.909375 0.392969 0.368750 0.417187 0.699219 0.687500 0.710938


==> figdata/longitudinal.dat <==
% source: qwen35_longitudinal_seed20261105/analysis.json sha256=f9c72f7171eb45a66b57be36e9f63fa54a8b9c6f46ff08efbfe06c72228014c3
% Qwen longitudinal, initial-checkpoint head; full vs matched control; 128 people
turns condfull condctl polfull polctl
0 0.757812 0.101562 0.851562 0.289062
4 0.343750 0.242188 0.671875 0.242188
12 0.382812 0.156250 0.468750 0.296875
24 0.421875 0.210938 0.453125 0.257812


==> figdata/routework_pairs.dat <==
% source: formal-v4/observer.csv sha256=a1efb7b86922c5f9d2cb6e7cc721075bff971af8a328eccb675ee6252b609447
% source: formal-v4/victim.csv sha256=efa827cd214498c60f15e119deb30b8d7e939a96731d7eaca0467b5c6310e4b1
% source: physical/schedule.jsonl sha256=b943f0b800527715e409c4db565528fa45d85e594154eb55a81e2294b6bad958
% source: physical/z_truth.local.json sha256=827de9d5c540d93aed439aa252e3236e69c0d74c870c98e2270a92b2d21e9db7
% source: formal-v4/analysis.json sha256=81ee75201c02df10fc16e8b9f2ae57a5e77ae6c3648737e18000fb646d988040
% all 336 pairs: Z, anchor index, paired change-point shift (s), paired duration shift (s)
pair z anchor dcp ddur
0 309 2 0.800 0.8304
1 279 1 0.680 0.7344
2 453 1 1.280 1.1991
3 332 0 0.740 0.8210
4 277 0 0.680 0.7162
5 324 2 0.840 0.8433
6 313 3 0.820 0.8410
7 390 2 1.020 1.0879
8 253 3 0.640 0.7192
9 398 2 0.940 1.0193
10 293 0 0.680 0.7120
11 260 3 0.820 0.7345
12 409 1 1.020 1.0663
13 300 0 0.800 0.7907
14 333 0 0.800 0.8878
15 302 2 0.660 0.7780
16 421 3 1.160 1.2245
17 403 2 1.120 1.1229
18 247 3 0.620 0.6322
19 291 2 0.880 0.7409
20 291 2 0.800 0.7630
21 325 1 0.860 0.8583
22 290 0 0.840 0.8310
23 288 2 0.680 0.7265
24 434 1 1.100 1.1291
25 367 3 1.020 1.0152
26 252 2 0.580 0.6834
27 318 0 0.820 0.8206
28 357 3 0.980 0.9190
29 260 0 0.680 0.7665
30 226 1 0.560 0.5833
31 313 2 0.900 0.8547
32 351 1 0.880 0.9108
33 300 2 0.880 0.8112
34 326 0 0.960 0.8672
35 352 3 1.080 0.9530
36 367 2 1.020 0.9966
37 307 0 0.900 0.8223
38 336 0 0.780 0.8623
39 351 3 0.880 0.9204
40 370 1 0.920 1.0143
41 284 3 0.800 0.7385
42 293 2 0.720 0.7330
43 369 1 0.800 0.9192
44 306 1 0.800 0.8058
45 340 3 1.000 0.9715
46 262 0 0.760 0.6896
47 314 1 0.880 0.8097
48 259 2 0.720 0.6617
49 230 0 0.620 0.6992
50 298 2 0.620 0.7884
51 291 0 0.860 0.8011
52 441 1 1.220 1.1841
53 379 1 1.000 0.9969
54 310 0 0.720 0.8184
55 456 1 1.360 1.2500
56 324 0 0.880 0.8351
57 293 3 0.860 0.7881
58 334 1 0.980 0.8824
59 320 3 0.840 0.8349
60 355 1 0.960 0.9299
61 332 3 0.880 0.8759
62 283 0 0.720 0.7805
63 280 0 0.680 0.7564
64 336 3 0.920 0.9264
65 282 1 0.680 0.7624
66 310 1 0.800 0.8221
67 281 1 0.720 0.7680
68 347 1 0.940 0.8301
69 377 3 1.080 0.9479
70 386 3 1.060 1.0071
71 361 0 1.020 0.9699
72 359 0 1.020 0.9520
73 304 1 0.760 0.7649
74 393 3 0.940 1.0273
75 275 2 0.760 0.7655
76 378 1 0.980 0.9713
77 369 2 0.940 0.9795
78 428 1 1.180 1.1862
79 313 3 0.900 0.8224
80 307 1 0.740 0.7961
81 244 3 0.620 0.5725
82 325 0 0.800 0.7719
83 320 0 0.940 0.9011
84 321 1 0.960 0.8631
85 376 3 1.020 1.0193
86 297 0 0.820 0.7342
87 317 1 0.800 0.8426
88 419 3 1.160 1.1706
89 365 1 0.980 0.9885
90 334 3 0.840 0.8865
91 274 0 0.800 0.7589
92 298 3 0.880 0.8117
93 279 2 0.780 0.7398
94 296 0 0.780 0.8389
95 274 2 0.680 0.7114
96 330 0 1.000 0.8916
97 284 0 0.780 0.7777
98 316 0 0.960 0.8757
99 325 2 0.800 0.8085
100 349 1 0.860 0.9251
101 327 2 0.860 0.8047
102 407 3 1.020 1.0715
103 320 2 0.780 0.8031
104 358 2 0.940 0.9494
105 327 3 0.920 0.8865
106 292 0 0.780 0.8001
107 377 3 1.080 1.0587
108 270 3 0.780 0.7091
109 313 0 0.920 0.8224
110 316 1 0.900 0.8462
111 239 0 0.620 0.6401
112 289 0 0.780 0.7895
113 265 0 0.660 0.6990
114 282 2 0.820 0.7639
115 350 0 1.000 0.9990
116 275 2 0.620 0.7726
117 425 3 1.140 1.1282
118 367 1 0.880 0.9626
119 334 2 0.980 0.9024
120 356 3 0.860 0.8590
121 303 2 0.820 0.9144
122 324 0 0.800 0.8791
123 253 2 0.720 0.6870
124 326 1 0.900 0.8909
125 286 2 0.820 0.7727
126 367 3 0.980 1.0206
127 282 0 0.780 0.7724
128 325 3 0.840 0.8817
129 255 2 0.720 0.7093
130 433 1 1.160 1.1913
131 339 3 0.880 0.9273
132 287 1 0.840 0.7702
133 257 3 0.640 0.6609
134 317 2 0.860 0.8925
135 311 1 0.880 0.8139
136 296 1 0.680 0.7499
137 283 2 0.900 0.7440
138 364 0 1.000 0.9605
139 261 3 0.780 0.6523
140 288 3 0.680 0.7407
141 364 2 0.980 0.9384
142 257 3 0.780 0.6646
143 309 1 0.800 0.8138
144 431 1 1.180 1.1740
145 324 0 0.800 0.8449
146 368 1 0.960 1.0320
147 276 2 0.560 0.6768
148 392 3 1.060 1.0575
149 332 2 0.920 0.9158
150 310 2 0.840 0.8194
151 284 0 0.680 0.7272
152 286 1 0.820 0.7882
153 305 3 0.800 0.8102
154 360 3 0.920 0.9840
155 213 0 0.620 0.5760
156 367 3 0.900 0.9361
157 340 3 0.820 0.9023
158 293 2 0.760 0.7892
159 386 2 1.100 1.0997
160 280 3 0.740 0.8013
161 253 3 0.700 0.6636
162 262 3 0.740 0.6956
163 366 1 0.880 0.9416
164 328 2 0.780 0.8526
165 396 2 1.120 1.0635
166 283 3 0.660 0.7088
167 331 1 0.920 0.8923
168 335 2 0.820 0.8721
169 350 3 1.000 0.9284
170 289 2 0.680 0.7522
171 292 0 0.780 0.8274
172 281 0 0.760 0.7751
173 310 2 0.680 0.7683
174 376 1 1.000 1.0480
175 313 1 0.820 0.8547
176 260 2 0.680 0.6944
177 319 2 0.780 0.8392
178 318 3 0.780 0.7983
179 320 2 0.820 0.8859
180 388 1 0.900 1.0628
181 390 2 1.140 1.0523
182 274 2 0.820 0.7845
183 324 3 0.860 0.8510
184 251 3 0.760 0.6657
185 332 2 0.940 0.8332
186 424 1 0.980 1.0927
187 335 0 0.920 0.9259
188 312 0 0.820 0.8382
189 246 0 0.580 0.6644
190 257 3 0.640 0.6986
191 392 1 1.040 1.0828
192 394 2 1.060 1.0218
193 376 3 0.980 1.0181
194 327 3 0.820 0.8887
195 294 1 0.920 0.8008
196 253 1 0.720 0.6833
197 286 3 0.780 0.7876
198 319 0 0.880 0.9242
199 336 1 0.840 0.8357
200 410 1 1.080 1.0642
201 378 1 0.920 1.0112
202 251 0 0.720 0.7065
203 266 2 0.900 0.7177
204 282 1 0.720 0.7598
205 253 2 0.740 0.6924
206 247 0 0.780 0.6730
207 250 2 0.700 0.6901
208 279 2 0.520 0.7591
209 317 0 0.960 0.8914
210 277 1 0.880 0.7540
211 352 1 0.900 0.8724
212 240 3 0.580 0.5795
213 355 2 0.980 0.9545
214 263 3 0.740 0.7373
215 424 3 1.180 1.1184
216 293 0 0.800 0.7797
217 334 0 1.020 0.9186
218 324 3 0.920 0.8827
219 236 2 0.620 0.6276
220 356 3 1.000 0.9884
221 255 1 0.780 0.7109
222 285 3 0.720 0.7343
223 334 3 0.580 0.6451
224 292 2 0.900 0.8423
225 327 3 1.020 0.9723
226 274 0 0.620 0.7594
227 267 1 0.680 0.7137
228 319 2 0.720 0.7015
229 339 3 0.900 0.9090
230 374 1 1.020 0.9612
231 209 0 0.580 0.5463
232 288 3 0.800 0.7460
233 289 2 0.780 0.7510
234 299 0 0.720 0.7667
235 320 2 0.820 0.8781
236 411 1 1.080 1.0521
237 339 0 0.940 0.9303
238 341 3 0.780 0.8512
239 256 0 0.720 0.6943
240 302 0 0.760 0.8458
241 249 2 0.760 0.6566
242 284 3 0.800 0.7611
243 318 1 0.880 0.9019
244 332 3 0.920 0.9199
245 305 3 0.840 0.8416
246 318 3 0.920 0.8778
247 365 0 1.020 1.0448
248 335 2 0.880 0.9076
249 337 2 0.900 0.9010
250 325 2 0.740 0.8271
251 265 1 0.680 0.6809
252 304 0 0.820 0.7846
253 402 1 1.100 1.0929
254 362 3 1.080 1.0099
255 340 1 0.840 0.9403
256 307 3 0.920 0.8376
257 366 3 0.900 0.9654
258 343 0 1.020 0.9241
259 341 0 0.860 0.9207
260 267 3 0.680 0.7142
261 242 0 0.560 0.6535
262 374 1 1.020 0.9892
263 366 1 1.100 1.0577
264 390 0 1.000 1.0002
265 259 3 0.560 0.6854
266 357 1 0.980 0.9330
267 287 1 0.820 0.7628
268 275 2 0.820 0.7486
269 341 3 0.880 0.9204
270 351 0 0.920 0.9722
271 333 0 1.020 0.9636
272 289 0 0.640 0.7805
273 238 3 0.540 0.6008
274 260 0 0.660 0.7197
275 336 0 1.020 0.9625
276 321 0 0.920 0.8266
277 414 1 1.080 1.1855
278 379 1 0.980 1.0116
279 332 3 0.900 0.8882
280 238 2 0.720 0.6878
281 258 2 0.620 0.7227
282 365 1 0.780 0.9533
283 289 1 0.680 0.7748
284 337 1 0.820 0.7081
285 308 2 0.880 0.8468
286 286 0 0.760 0.7862
287 313 0 0.660 0.8002
288 329 2 0.840 0.8804
289 320 0 0.820 0.8178
290 270 1 0.720 0.7851
291 341 3 0.900 0.8995
292 235 2 0.620 0.6145
293 388 1 0.980 1.0333
294 271 2 0.780 0.7416
295 313 2 0.720 0.8632
296 260 3 0.780 0.6627
297 388 1 1.040 1.0015
298 349 0 0.980 0.9307
299 369 1 1.020 0.9827
300 277 2 0.820 0.7303
301 297 3 0.700 0.7744
302 403 1 1.180 1.1139
303 352 2 0.780 0.8876
304 404 1 1.160 1.1547
305 284 0 0.780 0.7579
306 403 1 1.060 1.0825
307 380 3 0.880 0.9311
308 293 0 1.060 1.1449
309 355 0 0.900 0.9667
310 388 0 0.980 1.0161
311 330 1 0.940 0.9122
312 392 1 1.080 1.0518
313 325 3 0.880 0.8100
314 387 1 1.160 1.0462
315 353 1 0.920 0.8779
316 328 0 0.760 0.8092
317 306 0 0.820 0.8040
318 227 2 0.520 0.5551
319 355 3 1.100 0.9610
320 319 1 0.720 0.8057
321 423 1 1.140 1.1593
322 280 0 0.680 0.7015
323 276 0 0.860 0.7704
324 241 3 0.560 0.6348
325 341 0 0.920 0.9529
326 364 2 1.020 0.9629
327 380 0 1.000 1.0715
328 376 2 1.020 0.9412
329 318 2 0.820 0.8796
330 334 2 0.900 0.9160
331 291 2 0.780 0.7587
332 230 0 0.580 0.5999
333 330 2 0.820 0.8970
334 287 2 0.740 0.7826
335 318 2 -2.660 0.8303


==> figdata/routework_records.dat <==
% source: formal-v4/observer.csv sha256=a1efb7b86922c5f9d2cb6e7cc721075bff971af8a328eccb675ee6252b609447
% source: formal-v4/victim.csv sha256=efa827cd214498c60f15e119deb30b8d7e939a96731d7eaca0467b5c6310e4b1
% source: physical/schedule.jsonl sha256=b943f0b800527715e409c4db565528fa45d85e594154eb55a81e2294b6bad958
% source: physical/z_truth.local.json sha256=827de9d5c540d93aed439aa252e3236e69c0d74c870c98e2270a92b2d21e9db7
% source: formal-v4/analysis.json sha256=81ee75201c02df10fc16e8b9f2ae57a5e77ae6c3648737e18000fb646d988040
% all 672 records: change point (s), victim probe duration (s), real=1/sham=0
cp dur real
26.66 26.4087 1
25.86 25.5783 0
26.50 26.3084 1
25.82 25.5740 0
27.04 26.7495 1
25.76 25.5504 0
25.86 25.5783 0
26.60 26.3994 1
26.52 26.3084 1
25.84 25.5922 0
26.66 26.4634 1
25.82 25.6201 0
25.82 25.5875 0
26.64 26.4284 1
25.86 25.6103 0
26.88 26.6982 1
25.90 25.6246 0
26.54 26.3438 1
25.86 25.6294 0
26.80 26.6486 1
26.52 26.3009 1
25.84 25.5889 0
25.76 25.5876 0
26.58 26.3222 1
25.88 25.6198 0
26.90 26.6861 1
26.64 26.3907 1
25.84 25.6000 0
26.68 26.4887 1
25.88 25.6009 0
26.02 25.6358 0
26.68 26.4138 1
26.90 26.7538 1
25.74 25.5293 0
25.78 25.5482 0
26.90 26.6711 1
25.90 25.6310 0
26.52 26.2632 1
26.66 26.3523 1
25.78 25.6113 0
26.62 26.3706 1
25.82 25.6076 0
25.86 25.6012 0
26.72 26.4595 1
25.82 25.5989 0
26.66 26.4299 1
26.50 26.2767 1
25.82 25.5502 0
25.84 25.6277 0
26.94 26.7568 1
25.80 25.6043 0
26.82 26.6196 1
26.46 26.2913 1
25.88 25.6079 0
25.90 25.6529 0
26.72 26.4734 1
26.84 26.5577 1
25.86 25.6386 0
26.48 26.3167 1
25.80 25.5502 0
26.44 26.1816 1
25.88 25.5982 0
26.76 26.4556 1
25.86 25.6009 0
26.68 26.5187 1
25.80 25.6079 0
26.72 26.4202 1
25.84 25.6089 0
26.76 26.4747 1
25.80 25.6075 0
26.84 26.5497 1
25.76 25.5967 0
25.76 25.5326 0
26.78 26.5292 1
25.80 25.6392 0
26.70 26.4615 1
26.72 26.4911 1
25.94 25.6288 0
26.74 26.5488 1
25.86 25.6283 0
25.88 25.6244 0
26.80 26.6388 1
25.82 25.6317 0
26.62 26.3702 1
25.88 25.6283 0
26.60 26.3613 1
26.72 26.5710 1
25.92 25.6518 0
26.68 26.4570 1
25.88 25.6512 0
26.82 26.5904 1
25.82 25.6190 0
26.68 26.3490 1
25.92 25.6594 0
26.74 26.4587 1
25.86 25.6490 0
25.86 25.6502 0
26.58 26.3118 1
25.80 25.5237 0
26.42 26.2230 1
25.94 25.6286 0
26.56 26.4170 1
26.68 26.4126 1
25.82 25.6115 0
25.86 25.5881 0
27.08 26.7721 1
26.80 26.5956 1
25.80 25.5987 0
25.92 25.6117 0
26.64 26.4301 1
27.10 26.7898 1
25.74 25.5398 0
26.66 26.4145 1
25.78 25.5794 0
25.78 25.5901 0
26.64 26.3782 1
26.80 26.5021 1
25.82 25.6197 0
26.62 26.4393 1
25.78 25.6044 0
26.80 26.5505 1
25.84 25.6206 0
26.68 26.4561 1
25.80 25.5802 0
25.76 25.5282 0
26.48 26.3087 1
26.60 26.3608 1
25.92 25.6044 0
25.82 25.5899 0
26.74 26.5164 1
26.56 26.3507 1
25.88 25.5883 0
26.60 26.4137 1
25.80 25.5916 0
25.86 25.5907 0
26.58 26.3587 1
25.80 25.6283 0
26.74 26.4584 1
26.86 26.5556 1
25.78 25.6077 0
26.88 26.6113 1
25.82 25.6042 0
25.84 25.5988 0
26.86 26.5687 1
25.78 25.6046 0
26.80 26.5566 1
26.64 26.3846 1
25.88 25.6197 0
25.90 25.6107 0
26.84 26.6380 1
25.74 25.5175 0
26.50 26.2830 1
26.82 26.5888 1
25.84 25.6175 0
26.76 26.5785 1
25.82 25.5990 0
27.04 26.7766 1
25.86 25.5905 0
25.78 25.5963 0
26.68 26.4188 1
25.80 25.5845 0
26.54 26.3806 1
25.86 25.5900 0
26.48 26.1625 1
26.64 26.3804 1
25.84 25.6084 0
25.76 25.5718 0
26.70 26.4728 1
25.70 25.5610 0
26.66 26.4241 1
25.80 25.5748 0
26.82 26.5942 1
25.72 25.5773 0
26.54 26.3116 1
25.78 25.5398 0
26.58 26.3824 1
25.74 25.4713 0
26.90 26.6419 1
26.72 26.5687 1
25.74 25.5802 0
25.88 25.5903 0
26.72 26.4767 1
26.64 26.3435 1
25.84 25.5846 0
26.58 26.3799 1
25.70 25.5682 0
26.56 26.3284 1
25.78 25.5886 0
26.60 26.3555 1
25.82 25.5166 0
26.44 26.2891 1
25.76 25.5778 0
26.78 26.4894 1
25.78 25.5978 0
26.62 26.3564 1
25.84 25.5787 0
26.68 26.4366 1
25.72 25.5609 0
25.84 25.5880 0
26.64 26.3965 1
26.68 26.5335 1
25.82 25.6084 0
26.64 26.3332 1
25.78 25.5285 0
25.88 25.6092 0
26.90 26.6807 1
26.72 26.4417 1
25.94 25.6386 0
25.86 25.6084 0
26.80 26.5578 1
25.82 25.5760 0
26.74 26.4626 1
26.60 26.3683 1
25.82 25.5683 0
26.84 26.5738 1
25.76 25.5152 0
26.60 26.3086 1
25.82 25.5995 0
25.84 25.6128 0
26.76 26.4351 1
26.68 26.4372 1
25.78 25.5910 0
25.80 25.5680 0
26.42 26.2080 1
26.64 26.3702 1
25.86 25.5807 0
25.80 25.5776 0
26.46 26.2766 1
25.70 25.5191 0
26.52 26.2830 1
25.78 25.5402 0
26.78 26.5392 1
25.90 25.5761 0
26.52 26.3486 1
25.84 25.6045 0
26.98 26.7327 1
26.74 26.5641 1
25.86 25.6016 0
26.78 26.5218 1
25.80 25.6194 0
25.82 25.6093 0
26.68 26.4683 1
25.80 25.5242 0
26.62 26.4386 1
25.90 25.5999 0
26.70 26.4790 1
25.82 25.6111 0
26.54 26.2981 1
25.76 25.5982 0
26.66 26.4891 1
25.88 25.6195 0
26.70 26.3922 1
26.82 26.6124 1
25.84 25.5917 0
26.46 26.2617 1
25.68 25.4893 0
25.90 25.5690 0
26.74 26.4507 1
25.78 25.5883 0
26.50 26.2976 1
25.82 25.5797 0
26.98 26.7709 1
26.78 26.5121 1
25.90 25.5848 0
25.82 25.6051 0
26.66 26.3752 1
25.82 25.5678 0
26.46 26.2287 1
25.78 25.5480 0
26.64 26.4406 1
26.66 26.4240 1
25.78 25.6101 0
26.50 26.3292 1
25.82 25.5793 0
26.64 26.3285 1
25.74 25.5845 0
26.80 26.5589 1
25.80 25.5984 0
26.56 26.2833 1
25.78 25.6310 0
26.50 26.2817 1
25.82 25.5410 0
26.82 26.5708 1
25.84 25.6325 0
26.56 26.2761 1
25.78 25.6115 0
26.60 26.4043 1
25.80 25.5905 0
27.02 26.7585 1
25.84 25.5845 0
26.66 26.4550 1
25.86 25.6101 0
26.80 26.5637 1
25.84 25.5317 0
26.46 26.2688 1
25.90 25.5920 0
25.82 25.5920 0
26.88 26.6495 1
25.78 25.5564 0
26.70 26.4722 1
26.72 26.4440 1
25.88 25.6245 0
26.50 26.3486 1
25.82 25.6214 0
25.76 25.5894 0
26.58 26.3776 1
26.54 26.3508 1
25.74 25.5406 0
25.88 25.5875 0
26.80 26.5716 1
25.82 25.6043 0
26.44 26.1803 1
25.86 25.6523 0
26.76 26.5883 1
25.90 25.6099 0
26.72 26.5123 1
25.84 25.5699 0
26.60 26.3591 1
27.04 26.8098 1
25.94 25.7101 0
25.98 25.7279 0
26.72 26.5293 1
26.04 25.7681 0
26.74 26.4318 1
25.98 25.7886 0
26.72 26.4842 1
26.94 26.7307 1
26.06 25.7892 0
26.88 26.6222 1
26.10 25.7695 0
26.02 25.7615 0
27.14 26.8250 1
26.68 26.4567 1
26.02 25.7479 0
25.94 25.7679 0
26.86 26.6602 1
26.06 25.7887 0
26.88 26.6608 1
27.00 26.7131 1
26.00 25.7847 0
26.74 26.5211 1
26.06 25.7690 0
26.78 26.5755 1
26.00 25.7480 0
26.72 26.5038 1
25.96 25.7288 0
26.76 26.5372 1
26.08 25.7689 0
26.80 26.6356 1
25.80 25.5876 0
25.84 25.5958 0
26.66 26.4504 1
26.58 26.2989 1
25.90 25.6045 0
26.66 26.4372 1
25.88 25.5980 0
26.58 26.3978 1
25.80 25.5995 0
25.82 25.5154 0
26.64 26.4013 1
25.88 25.5875 0
26.78 26.6504 1
25.82 25.5988 0
26.96 26.6511 1
25.78 25.5716 0
26.60 26.3562 1
26.70 26.4635 1
25.84 25.6125 0
26.54 26.2798 1
25.78 25.6141 0
25.78 25.5841 0
26.72 26.4174 1
26.86 26.6804 1
25.88 25.5877 0
25.80 25.5687 0
26.72 26.4946 1
25.82 25.6013 0
26.64 26.4395 1
26.48 26.2537 1
25.90 25.5893 0
26.52 26.2959 1
25.88 25.5973 0
26.88 26.6563 1
25.84 25.5735 0
27.04 26.7696 1
25.98 25.7478 0
27.02 26.8120 1
26.04 25.7939 0
26.04 25.7883 0
26.86 26.6770 1
25.98 25.7910 0
26.90 26.5918 1
26.04 25.8092 0
26.76 26.4925 1
26.80 26.5763 1
26.02 25.7887 0
26.86 26.6751 1
25.98 25.7509 0
26.92 26.6446 1
26.08 25.8089 0
27.12 26.8780 1
26.04 25.8138 0
26.08 25.8083 0
27.00 26.8195 1
26.00 25.7935 0
26.72 26.5000 1
26.84 26.5115 1
25.94 25.7938 0
26.06 25.8110 0
26.78 26.5709 1
25.98 25.7383 0
26.72 26.4306 1
26.78 26.4610 1
26.00 25.7880 0
26.72 26.4793 1
26.02 25.7891 0
26.26 25.7940 0
26.78 26.5531 1
27.00 26.6886 1
26.04 25.7972 0
26.66 26.3521 1
25.78 25.5982 0
25.80 25.5985 0
26.70 26.4709 1
26.42 26.1791 1
25.84 25.5995 0
26.78 26.5590 1
25.80 25.6046 0
25.82 25.5910 0
26.56 26.3283 1
26.96 26.7291 1
25.78 25.6106 0
26.60 26.3792 1
25.80 25.5995 0
25.82 25.6044 0
26.84 26.5229 1
25.76 25.5082 0
26.68 26.3908 1
25.84 25.6077 0
26.46 26.2353 1
25.78 25.5843 0
26.78 26.5727 1
26.50 26.2793 1
25.72 25.5684 0
25.86 25.6170 0
26.58 26.3513 1
26.62 26.4337 1
26.04 25.7886 0
26.76 26.5351 1
25.86 25.6927 0
25.88 25.7089 0
26.90 26.6812 1
26.10 25.7891 0
26.72 26.5485 1
26.74 26.5223 1
26.06 25.8086 0
26.18 25.9524 0
26.90 26.6539 1
26.88 26.6569 1
25.98 25.7479 0
26.00 25.7880 0
27.02 26.7492 1
26.52 26.2538 1
25.94 25.7074 0
26.76 26.5347 1
25.96 25.7887 0
26.80 26.5193 1
26.02 25.7683 0
26.04 25.7681 0
26.76 26.5348 1
26.02 25.7410 0
26.84 26.6191 1
27.06 26.8401 1
25.98 25.7880 0
26.90 26.6789 1
25.96 25.7486 0
26.88 26.6501 1
26.10 25.7989 0
26.04 25.7888 0
26.76 26.4831 1
26.80 26.6423 1
26.04 25.7965 0
26.76 26.4534 1
26.00 25.7968 0
25.96 25.7964 0
26.76 26.5575 1
26.92 26.6912 1
26.04 25.7892 0
25.98 25.7114 0
26.90 26.6313 1
26.04 25.7885 0
26.88 26.6301 1
26.00 25.7937 0
26.92 26.6715 1
26.02 25.7680 0
27.04 26.8128 1
26.96 26.7006 1
26.08 25.7930 0
26.02 25.8280 0
26.92 26.7289 1
26.06 25.8118 0
26.80 26.6388 1
26.72 26.4708 1
26.04 25.7899 0
25.96 25.7964 0
26.78 26.5810 1
27.16 26.8910 1
26.06 25.7980 0
27.08 26.7978 1
26.00 25.7879 0
26.02 25.7756 0
26.86 26.7159 1
26.02 25.7884 0
26.94 26.6260 1
25.96 25.7172 0
26.86 26.6826 1
25.98 25.7556 0
27.00 26.6797 1
26.90 26.6856 1
26.04 25.7648 0
26.04 25.7647 0
26.72 26.4789 1
26.54 26.4011 1
25.98 25.7476 0
25.94 25.7691 0
26.96 26.7583 1
26.98 26.7456 1
25.88 25.6879 0
26.94 26.7161 1
25.94 25.7159 0
26.58 26.4136 1
26.02 25.7283 0
26.94 26.7010 1
25.96 25.7680 0
26.00 25.7885 0
26.82 26.5512 1
25.96 25.7686 0
26.78 26.5172 1
26.90 26.6888 1
26.02 25.7684 0
25.92 25.6983 0
26.84 26.6704 1
25.98 25.7476 0
27.00 26.7112 1
26.72 26.5490 1
26.08 25.7684 0
26.04 25.8085 0
26.58 26.4093 1
26.70 26.4916 1
26.04 25.7719 0
26.00 25.7689 0
27.02 26.7314 1
25.92 25.7885 0
26.84 26.6151 1
27.06 26.8302 1
25.98 25.6447 0
26.78 26.6111 1
25.80 25.5995 0
26.72 26.4887 1
25.82 25.6004 0
25.74 25.5646 0
26.46 26.2524 1
25.88 25.5884 0
26.50 26.3111 1
26.84 26.5695 1
26.06 25.6163 0
26.70 26.4838 1
26.02 25.7090 0
25.94 25.7731 0
26.76 26.4811 1
26.66 26.4113 1
25.78 25.5645 0
25.80 25.5442 0
26.56 26.3305 1
26.56 26.3941 1
25.90 25.5940 0
25.86 25.5812 0
26.70 26.4617 1
25.82 25.5800 0
26.64 26.3978 1
25.76 25.5278 0
26.48 26.3130 1
25.92 25.6045 0
26.82 26.5041 1
25.88 25.6008 0
26.50 26.2153 1
26.82 26.6210 1
25.84 25.5878 0
26.76 26.4898 1
25.98 25.7482 0
26.10 25.7477 0
26.82 26.6108 1
26.74 26.3794 1
25.96 25.7167 0
25.98 25.7685 0
27.02 26.7700 1
26.94 26.6587 1
25.96 25.7280 0
25.98 25.7508 0
27.00 26.7335 1
25.92 25.7678 0
26.74 26.4982 1
26.68 26.5341 1
25.98 25.7597 0
27.10 26.8183 1
25.92 25.7043 0
26.84 26.6219 1
26.06 25.7342 0
25.96 25.7097 0
27.12 26.8644 1
26.74 26.5288 1
25.96 25.7709 0
27.08 26.8707 1
26.02 25.7882 0
27.02 26.7691 1
26.14 25.8380 0
26.88 26.6726 1
25.82 25.5278 0
26.64 26.4578 1
25.74 25.4910 0
26.80 26.5848 1
25.82 25.5687 0
25.74 25.5495 0
26.68 26.4617 1
26.90 26.6121 1
25.82 25.5603 0
26.64 26.3974 1
25.76 25.5874 0
26.88 26.6165 1
25.72 25.5703 0
25.86 25.5762 0
26.78 26.4541 1
26.58 26.3965 1
25.82 25.5873 0
25.74 25.5593 0
26.56 26.3633 1
25.80 25.5682 0
26.32 26.1233 1
26.86 26.5107 1
25.76 25.5497 0
25.90 25.5792 0
26.62 26.3849 1
26.94 26.7136 1
25.80 25.5543 0
26.52 26.2506 1
25.84 25.5491 0
26.60 26.3299 1
25.74 25.5595 0
26.46 26.2102 1
25.90 25.5754 0
26.02 25.7706 0
26.94 26.7235 1
25.94 25.7880 0
26.96 26.7509 1
27.08 26.8393 1
26.08 25.7679 0
26.00 25.8280 0
27.02 26.7692 1
26.02 25.7308 0
26.84 26.6105 1
26.96 26.7045 1
26.06 25.7886 0
26.78 26.5484 1
26.00 25.7898 0
26.60 26.3682 1
26.02 25.7683 0
26.04 25.7519 0
26.86 26.6490 1
25.98 25.7681 0
26.72 26.5507 1
26.82 26.5781 1
29.48 25.7479 0


==> figdata/routework_stats.dat <==
% source: formal-v4/analysis.json sha256=81ee75201c02df10fc16e8b9f2ae57a5e77ae6c3648737e18000fb646d988040
% recorded Spearman rho: Z vs duration shift, Z vs change-point shift, record change point vs duration
rho
0.9434
0.8454
0.9714


==> figdata/routework_wave.dat <==
% source: formal-v4/observer.csv sha256=a1efb7b86922c5f9d2cb6e7cc721075bff971af8a328eccb675ee6252b609447
% source: formal-v4/victim.csv sha256=efa827cd214498c60f15e119deb30b8d7e939a96731d7eaca0467b5c6310e4b1
% source: physical/schedule.jsonl sha256=b943f0b800527715e409c4db565528fa45d85e594154eb55a81e2294b6bad958
% source: physical/z_truth.local.json sha256=827de9d5c540d93aed439aa252e3236e69c0d74c870c98e2270a92b2d21e9db7
% source: formal-v4/analysis.json sha256=81ee75201c02df10fc16e8b9f2ae57a5e77ae6c3648737e18000fb646d988040
% pair 228 (median Z=319); every 2nd 20 ms sample; change points real=26.90s sham=26.18s
t real sham
0.00 70.188 70.168
0.04 70.188 70.168
0.08 73.515 75.763
0.12 73.515 75.763
0.16 73.515 80.627
0.20 79.839 80.627
0.24 79.839 80.627
0.28 80.217 81.221
0.32 80.217 81.221
0.36 80.217 80.520
0.40 80.120 80.520
0.44 80.120 80.520
0.48 80.543 81.027
0.52 80.543 81.027
0.56 80.543 80.640
0.60 80.423 80.640
0.64 80.423 80.640
0.68 79.817 81.124
0.72 79.817 81.124
0.76 79.817 81.124
0.80 80.217 81.124
0.84 80.217 81.124
0.88 79.914 83.753
0.92 79.914 83.753
0.96 79.914 80.713
1.00 80.423 80.713
1.04 80.423 80.713
1.08 80.314 80.326
1.12 80.314 80.326
1.16 80.314 80.736
1.20 80.856 80.736
1.24 80.856 80.736
1.28 82.652 80.953
1.32 82.652 80.953
1.36 82.652 80.834
1.40 79.926 80.834
1.44 79.926 80.834
1.48 79.948 81.101
1.52 79.948 81.101
1.56 79.948 81.717
1.60 80.445 81.717
1.64 80.445 81.717
1.68 80.810 83.959
1.72 80.810 83.959
1.76 80.810 79.914
1.80 81.004 79.914
1.84 81.004 79.914
1.88 81.695 80.313
1.92 81.695 80.313
1.96 81.695 80.023
2.00 80.314 80.023
2.04 80.314 80.023
2.08 80.833 80.313
2.12 80.833 80.313
2.16 80.833 79.817
2.20 80.627 79.817
2.24 80.627 79.817
2.28 81.221 80.604
2.32 81.221 80.604
2.36 81.221 81.137
2.40 81.005 81.137
2.44 81.005 81.137
2.48 81.221 83.559
2.52 81.221 83.559
2.56 81.221 80.023
2.60 83.862 80.023
2.64 83.862 80.023
2.68 80.543 80.337
2.72 80.543 80.337
2.76 80.543 80.045
2.80 80.930 80.045
2.84 80.930 80.045
2.88 80.930 80.313
2.92 80.930 80.313
2.96 80.930 79.623
3.00 80.530 79.623
3.04 80.530 79.623
3.08 81.198 80.930
3.12 81.198 80.930
3.16 81.198 80.434
3.20 81.585 80.434
3.24 81.585 80.434
3.28 80.239 82.966
3.32 80.239 82.966
3.36 80.239 79.720
3.40 81.027 79.720
3.44 81.027 79.720
3.48 80.142 79.936
3.52 80.142 79.936
3.56 80.142 80.336
3.60 80.217 80.336
3.64 80.217 80.336
3.68 80.930 81.221
3.72 80.930 81.221
3.76 80.930 81.027
3.80 81.244 81.027
3.84 81.244 81.027
3.88 83.004 81.404
3.92 83.004 81.404
3.96 83.004 81.392
4.00 80.240 81.392
4.04 80.240 81.392
4.08 80.045 83.609
4.12 80.045 83.609
4.16 80.045 81.004
4.20 80.542 81.004
4.24 80.542 81.004
4.28 80.640 81.488
4.32 80.640 81.488
4.36 80.640 81.221
4.40 80.907 81.221
4.44 80.907 81.221
4.48 82.265 80.701
4.52 82.265 80.701
4.56 82.265 80.616
4.60 80.336 80.616
4.64 80.336 80.616
4.68 80.120 81.233
4.72 80.120 81.233
4.76 80.120 81.391
4.80 79.817 81.391
4.84 79.817 81.391
4.88 80.045 84.141
4.92 80.045 84.141
4.96 80.045 80.313
5.00 80.736 80.313
5.04 80.736 80.313
5.08 80.701 80.907
5.12 80.701 80.907
5.16 80.701 80.314
5.20 82.458 80.314
5.24 82.458 80.314
5.28 80.142 80.930
5.32 80.142 80.930
5.36 80.142 80.736
5.40 80.045 80.736
5.44 80.045 80.736
5.48 80.468 81.101
5.52 80.468 81.101
5.56 80.468 81.815
5.60 80.326 81.815
5.64 80.326 81.815
5.68 81.027 85.037
5.72 81.027 85.037
5.76 81.027 80.239
5.80 81.695 80.239
5.84 81.695 80.239
5.88 80.142 79.526
5.92 80.142 79.526
5.96 80.142 79.526
6.00 80.120 79.526
6.04 80.120 79.526
6.08 79.948 79.548
6.12 79.948 79.548
6.16 79.948 80.931
6.20 80.907 80.931
6.24 80.907 80.931
6.28 81.392 80.736
6.32 81.392 80.736
6.36 81.392 81.414
6.40 82.008 81.414
6.44 82.008 81.414
6.48 83.233 81.779
6.52 83.233 81.779
6.56 83.233 80.519
6.60 81.295 80.519
6.64 81.295 80.519
6.68 80.810 80.142
6.72 80.810 80.142
6.76 80.810 80.713
6.80 81.198 80.713
6.84 81.198 80.713
6.88 80.907 81.295
6.92 80.907 81.295
6.96 80.907 79.839
7.00 81.295 79.839
7.04 81.295 79.839
7.08 82.579 81.318
7.12 82.579 81.318
7.16 82.579 81.501
7.20 80.811 81.501
7.24 80.811 81.501
7.28 80.519 82.579
7.32 80.519 82.579
7.36 80.519 80.930
7.40 80.713 80.930
7.44 80.713 80.930
7.48 81.004 80.834
7.52 81.004 80.834
7.56 81.004 80.856
7.60 81.124 80.856
7.64 81.124 80.856
7.68 81.221 80.930
7.72 81.221 80.930
7.76 81.221 80.252
7.80 84.420 80.252
7.84 84.420 80.252
7.88 80.410 80.834
7.92 80.410 80.834
7.96 80.410 80.530
8.00 80.530 80.530
8.04 80.530 80.530
8.08 80.714 82.772
8.12 80.714 82.772
8.16 80.714 81.512
8.20 80.519 81.512
8.24 80.519 81.512
8.28 80.713 81.888
8.32 80.713 81.888
8.36 80.713 81.598
8.40 82.276 81.598
8.44 82.276 81.598
8.48 80.349 82.008
8.52 80.349 82.008
8.56 80.349 80.907
8.60 80.252 80.907
8.64 80.252 80.907
8.68 80.616 81.295
8.72 80.616 81.295
8.76 80.616 81.369
8.80 80.713 81.369
8.84 80.713 81.369
8.88 80.313 83.173
8.92 80.313 83.173
8.96 80.313 81.220
9.00 80.640 81.220
9.04 80.640 81.220
9.08 80.639 80.907
9.12 80.639 80.907
9.16 80.639 80.821
9.20 80.313 80.821
9.24 80.313 80.821
9.28 80.239 81.392
9.32 80.239 81.392
9.36 80.239 81.501
9.40 80.046 81.501
9.44 80.046 81.501
9.48 80.543 81.911
9.52 80.543 81.911
9.56 80.543 82.082
9.60 80.640 82.082
9.64 80.640 82.082
9.68 82.773 83.682
9.72 82.773 83.682
9.76 82.773 81.489
9.80 80.143 81.489
9.84 80.143 81.489
9.88 79.926 81.488
9.92 79.926 81.488
9.96 79.926 80.446
10.00 80.045 80.446
10.04 80.045 80.446
10.08 80.033 80.930
10.12 80.033 80.930
10.16 80.033 80.433
10.20 80.433 80.433
10.24 80.433 80.433
10.28 81.318 80.714
10.32 81.318 80.714
10.36 81.318 81.414
10.40 80.046 81.414
10.44 80.046 81.414
10.48 81.295 82.676
10.52 81.295 82.676
10.56 81.295 79.548
10.60 80.520 79.548
10.64 80.520 79.548
10.68 81.295 80.239
10.72 81.295 80.239
10.76 81.295 79.817
10.80 81.318 79.817
10.84 81.318 79.817
10.88 81.585 80.314
10.92 81.585 80.314
10.96 81.585 80.314
11.00 83.053 80.314
11.04 83.053 80.314
11.08 80.810 79.645
11.12 80.810 79.645
11.16 80.810 81.391
11.20 81.198 81.391
11.24 81.198 81.391
11.28 81.295 79.936
11.32 81.295 79.936
11.36 81.295 80.468
11.40 80.543 80.468
11.44 80.543 80.468
11.48 81.101 80.433
11.52 81.101 80.433
11.56 81.101 80.446
11.60 82.579 80.446
11.64 82.579 80.446
11.68 80.713 80.639
11.72 80.713 80.639
11.76 80.713 80.833
11.80 80.616 80.833
11.84 80.616 80.833
11.88 80.616 80.724
11.92 80.616 80.724
11.96 80.616 82.409
12.00 80.604 82.409
12.04 80.604 82.409
12.08 80.617 79.861
12.12 80.617 79.861
12.16 80.617 80.120
12.20 81.101 80.120
12.24 81.101 80.120
12.28 84.844 79.914
12.32 84.844 79.914
12.36 84.844 80.433
12.40 80.907 80.433
12.44 80.907 80.433
12.48 80.142 79.451
12.52 80.142 79.451
12.56 80.142 81.004
12.60 80.833 81.004
12.64 80.833 81.004
12.68 80.349 82.168
12.72 80.349 82.168
12.76 80.349 80.930
12.80 80.810 80.930
12.84 80.810 80.930
12.88 82.058 81.271
12.92 82.058 81.271
12.96 82.058 81.330
13.00 80.326 81.330
13.04 80.326 81.330
13.08 80.326 80.833
13.12 80.326 80.833
13.16 80.326 80.810
13.20 80.239 80.810
13.24 80.239 80.810
13.28 80.239 81.598
13.32 80.326 81.598
13.36 80.326 80.810
13.40 80.410 80.810
13.44 80.410 80.810
13.48 80.616 83.293
13.52 80.616 83.293
13.56 80.616 81.318
13.60 82.520 81.318
13.64 82.520 81.318
13.68 80.520 81.101
13.72 80.520 81.101
13.76 80.520 81.101
13.80 80.713 81.101
13.84 80.713 81.101
13.88 80.423 81.174
13.92 80.423 81.174
13.96 80.423 81.221
14.00 80.520 81.221
14.04 80.520 81.221
14.08 80.520 81.221
14.12 80.261 81.221
14.16 80.261 84.299
14.20 81.295 84.299
14.24 81.295 84.299
14.28 81.295 80.713
14.32 81.295 80.713
14.36 81.295 80.497
14.40 80.519 80.497
14.44 80.519 80.497
14.48 80.616 80.291
14.52 80.616 80.291
14.56 80.616 80.678
14.60 80.713 80.678
14.64 80.713 80.678
14.68 80.423 79.342
14.72 80.423 79.342
14.76 80.423 78.441
14.80 81.101 78.441
14.84 81.101 78.441
14.88 81.027 78.848
14.92 81.027 78.848
14.96 81.027 78.870
15.00 82.434 78.870
15.04 82.434 78.870
15.08 80.617 79.474
15.12 80.617 79.474
15.16 80.617 80.811
15.20 81.221 80.811
15.24 81.221 80.811
15.28 81.682 80.616
15.32 81.682 80.616
15.36 81.682 80.833
15.40 81.392 80.833
15.44 81.392 80.833
15.48 81.695 79.451
15.52 81.695 79.451
15.56 81.695 80.616
15.60 82.458 80.616
15.64 82.458 80.616
15.68 81.124 80.119
15.72 81.124 80.119
15.76 81.124 79.429
15.80 81.888 79.429
15.84 81.888 79.429
15.88 81.489 79.851
15.92 81.489 79.851
15.96 81.489 80.349
16.00 80.907 80.349
16.04 80.907 80.349
16.08 81.585 80.810
16.12 81.585 80.810
16.16 81.585 81.272
16.20 81.792 81.272
16.24 81.792 81.272
16.28 81.198 80.010
16.32 81.198 80.010
16.36 81.198 80.387
16.40 81.695 80.387
16.44 81.695 80.387
16.48 81.101 80.713
16.52 81.101 80.713
16.56 81.101 81.295
16.60 81.198 81.295
16.64 81.198 81.295
16.68 81.198 81.489
16.72 81.198 81.489
16.76 81.198 81.198
16.80 81.415 81.198
16.84 81.415 81.198
16.88 83.063 81.815
16.92 83.063 81.815
16.96 83.063 83.353
17.00 80.640 83.353
17.04 80.640 83.353
17.08 80.713 81.501
17.12 80.713 81.501
17.16 80.713 81.888
17.20 80.639 81.888
17.24 80.639 81.888
17.28 81.027 81.295
17.32 81.027 81.295
17.36 81.027 81.392
17.40 81.318 81.392
17.44 81.318 81.392
17.48 81.318 81.598
17.52 81.511 81.598
17.56 81.511 85.126
17.60 81.124 85.126
17.64 81.124 85.126
17.68 81.124 84.420
17.72 80.713 84.420
17.76 80.713 84.347
17.80 80.314 84.347
17.84 80.314 84.347
17.88 80.314 80.542
17.92 80.736 80.542
17.96 80.736 80.810
18.00 81.198 80.810
18.04 81.198 80.810
18.08 81.198 80.313
18.12 80.639 80.313
18.16 80.639 80.811
18.20 83.959 80.811
18.24 83.959 80.811
18.28 83.959 81.233
18.32 80.810 81.233
18.36 80.810 81.985
18.40 80.662 81.985
18.44 80.662 81.985
18.48 80.662 82.778
18.52 80.737 82.778
18.56 80.737 82.870
18.60 80.217 82.870
18.64 80.217 82.870
18.68 80.217 80.640
18.72 80.616 80.640
18.76 80.616 80.604
18.80 81.985 80.604
18.84 81.985 80.604
18.88 81.985 80.484
18.92 80.023 80.484
18.96 80.023 80.291
19.00 80.314 80.291
19.04 80.314 80.291
19.08 80.314 79.623
19.12 80.348 79.623
19.16 80.348 84.299
19.20 80.011 84.299
19.24 80.011 84.299
19.28 80.011 79.504
19.32 80.120 79.504
19.36 80.120 79.504
19.40 80.759 79.504
19.44 80.759 79.504
19.48 80.759 81.295
19.52 84.117 81.295
19.56 84.117 81.295
19.60 80.217 82.979
19.64 80.217 82.979
19.68 80.217 80.326
19.72 79.720 80.326
19.76 79.720 80.326
19.80 80.239 80.313
19.84 80.239 80.313
19.88 80.239 80.120
19.92 80.410 80.120
19.96 80.410 80.120
20.00 81.415 79.948
20.04 81.415 79.948
20.08 81.415 80.445
20.12 82.653 80.445
20.16 82.653 80.445
20.20 81.101 80.349
20.24 81.101 80.349
20.28 81.101 81.124
20.32 80.907 81.124
20.36 80.907 81.124
20.40 81.524 82.773
20.44 81.524 82.773
20.48 81.524 80.907
20.52 81.198 80.907
20.56 81.198 80.907
20.60 81.295 81.124
20.64 81.295 81.124
20.68 81.295 81.318
20.72 81.911 81.318
20.76 81.911 81.318
20.80 81.004 81.718
20.84 81.004 81.718
20.88 81.004 81.295
20.92 81.295 81.295
20.96 81.295 81.295
21.00 80.617 81.671
21.04 80.617 81.671
21.08 80.617 82.191
21.12 80.930 82.191
21.16 80.930 82.191
21.20 81.004 84.226
21.24 81.004 84.226
21.28 81.004 81.985
21.32 81.524 81.985
21.36 81.524 81.985
21.40 83.620 81.791
21.44 83.620 81.791
21.48 83.620 81.779
21.52 80.713 81.779
21.56 80.713 81.779
21.60 80.833 81.198
21.64 80.833 81.198
21.68 80.833 80.810
21.72 80.810 80.810
21.76 80.810 80.810
21.80 80.314 80.810
21.84 80.314 80.810
21.88 80.314 80.810
21.92 80.930 80.810
21.96 80.930 80.810
22.00 81.769 83.392
22.04 81.769 83.392
22.08 81.769 80.640
22.12 80.217 80.640
22.16 80.217 80.640
22.20 81.027 81.004
22.24 81.027 81.004
22.28 81.027 80.411
22.32 80.410 80.411
22.36 80.410 80.411
22.40 80.229 80.907
22.44 80.229 80.907
22.48 80.229 80.713
22.52 80.737 80.713
22.56 80.737 80.713
22.60 81.608 81.027
22.64 81.608 81.027
22.68 81.608 81.004
22.72 84.540 81.004
22.76 84.540 81.004
22.80 80.833 83.560
22.84 80.833 83.560
22.88 80.833 80.519
22.92 80.810 80.519
22.96 80.810 80.519
23.00 80.542 80.968
23.04 80.542 80.968
23.08 80.542 80.217
23.12 80.023 80.217
23.16 80.023 80.217
23.20 80.713 80.239
23.24 80.713 80.239
23.28 80.713 79.926
23.32 82.312 79.926
23.36 82.312 79.926
23.40 80.011 81.027
23.44 80.011 81.027
23.48 80.011 80.691
23.52 80.543 80.691
23.56 80.543 80.691
23.60 80.023 83.343
23.64 80.023 83.343
23.68 80.023 80.349
23.72 80.251 80.349
23.76 80.251 80.349
23.80 80.410 80.423
23.84 80.410 80.423
23.88 80.410 80.348
23.92 80.907 80.348
23.96 80.907 80.348
24.00 80.217 80.239
24.04 80.217 80.239
24.08 80.217 80.252
24.12 80.229 80.252
24.16 80.229 80.252
24.20 79.333 80.240
24.24 79.333 80.240
24.28 79.333 81.888
24.32 80.239 81.888
24.36 80.239 81.888
24.40 80.616 81.635
24.44 80.616 81.635
24.48 80.616 80.433
24.52 80.217 80.433
24.56 80.217 80.433
24.60 82.773 81.368
24.64 82.773 81.368
24.68 82.773 81.124
24.72 81.124 81.124
24.76 81.124 81.124
24.80 80.810 81.295
24.84 80.810 81.295
24.88 80.810 81.501
24.92 81.101 81.501
24.96 81.101 81.501
25.00 80.930 81.791
25.04 80.930 81.791
25.08 80.930 82.651
25.12 81.198 82.651
25.16 81.198 82.651
25.20 81.695 81.888
25.24 81.695 81.888
25.28 81.695 82.082
25.32 80.833 82.082
25.36 80.833 82.082
25.40 81.004 81.912
25.44 81.004 81.912
25.48 81.004 81.295
25.52 81.101 81.295
25.56 81.101 81.295
25.60 80.520 81.415
25.64 80.520 81.415
25.68 80.520 81.198
25.72 81.101 81.198
25.76 81.101 81.198
25.80 81.512 81.101
25.84 81.512 81.101
25.88 81.512 82.699
25.92 82.482 82.699
25.96 82.482 82.699
26.00 80.217 81.004
26.04 80.217 81.004
26.08 80.217 78.104
26.12 81.027 78.104
26.16 81.027 78.104
26.20 80.810 74.962
26.24 80.810 74.962
26.28 80.810 74.186
26.32 80.023 74.186
26.36 80.023 74.186
26.40 80.713 71.356
26.44 80.713 71.356
26.48 80.713 72.339
26.52 81.198 72.339
26.56 81.198 72.339
26.60 80.446 72.036
26.64 80.446 72.036
26.68 80.446 72.133
26.72 80.543 72.133
26.76 80.543 72.133
26.80 77.305 71.939
26.84 77.305 71.939
26.88 77.305 71.842
26.92 74.089 71.842
26.96 74.089 71.842
27.00 73.806 71.842
27.04 73.806 71.842
27.08 73.806 71.162
27.12 71.453 71.162
27.16 71.453 71.162
27.20 71.259 70.968
27.24 71.259 70.968
27.28 71.259 71.647
27.32 71.162 71.647
27.36 71.162 71.647
27.40 71.259 71.647
27.44 71.259 71.647
27.48 71.259 71.549
27.52 71.065 71.549
27.56 71.065 71.549
27.60 71.259 71.648
27.64 71.259 71.648
27.68 71.259 71.550
27.72 71.162 71.550
27.76 71.162 71.550
27.80 71.053 71.453
27.84 71.053 71.453
27.88 71.053 71.550
27.92 71.162 71.550
27.96 71.162 71.550
28.00 71.053 71.453
28.04 71.053 71.453
28.08 71.053 71.453
28.12 70.968 71.453
28.16 70.968 71.453
28.20 70.859 71.355
28.24 70.859 71.355
28.28 70.859 71.356
28.32 70.968 71.356
28.36 70.968 71.356
28.40 70.859 71.453
28.44 70.859 71.453
28.48 70.859 70.665
28.52 70.968 70.665
28.56 70.968 70.665
28.60 70.859 70.762
28.64 70.859 70.762
28.68 70.859 72.739
28.72 72.339 72.739
28.76 72.339 72.739
28.80 72.436 72.932
28.84 72.436 72.932
28.88 72.436 73.321
28.92 72.436 73.321
28.96 72.436 73.321
29.00 72.436 72.533
29.04 72.436 72.533
29.08 72.436 72.727
29.12 72.436 72.727
29.16 72.436 72.727
29.20 72.533 73.806
29.24 72.533 73.806
29.28 72.533 73.612
29.32 72.230 73.612
29.36 72.230 73.612
29.40 72.327 72.630
29.44 72.327 72.630
29.48 72.327 72.242
29.52 72.036 72.242
29.56 72.036 72.242
29.60 72.133 71.744
29.64 72.133 71.744
29.68 72.133 71.647
29.72 71.939 71.647
29.76 71.939 71.647
29.80 72.036 72.424
29.84 72.036 72.424
29.88 72.036 72.533
29.92 71.939 72.533
29.96 71.939 72.533
30.00 71.939 72.436
30.04 71.939 72.436
30.08 71.939 72.230
30.12 71.938 72.230
30.16 71.938 72.230
30.20 71.842 72.230
30.24 71.842 72.230
30.28 71.842 72.630
30.32 71.842 72.630
30.36 71.842 72.630
30.40 71.744 72.133
30.44 71.744 72.133
30.48 71.744 72.133
30.52 71.841 72.133
30.56 71.841 72.133
30.60 71.841 72.133
30.64 71.841 72.133
30.68 71.841 72.824
30.72 72.133 72.824
30.76 72.133 72.824
30.80 72.133 72.933
30.84 72.133 72.933
30.88 72.133 72.630
30.92 71.453 72.630
30.96 71.453 72.630
31.00 71.453 72.036
31.04 71.453 72.036
31.08 71.453 71.939
31.12 71.356 71.939
31.16 71.356 71.939
31.20 71.356 72.533
31.24 71.356 72.533
31.28 71.356 72.533
31.32 71.162 72.533
31.36 71.162 72.533
31.40 71.356 72.739
31.44 71.356 72.739
31.48 71.356 72.533
31.52 71.259 72.533
31.56 71.259 72.533
31.60 70.956 72.327
31.64 70.956 72.327
31.68 70.956 72.327
31.72 71.065 72.327
31.76 71.065 72.327
31.80 71.053 72.230
31.84 71.053 72.230
31.88 71.053 72.230
31.92 71.053 72.230
31.96 71.053 72.230
32.00 70.858 72.230
32.04 70.858 72.230
32.08 70.858 71.939
32.12 71.162 71.939
32.16 71.162 71.939
32.20 70.859 72.036
32.24 70.859 72.036
32.28 70.859 72.036
32.32 71.053 72.036
32.36 71.053 72.036
32.40 70.956 72.230
32.44 70.956 72.230
32.48 70.956 71.939
32.52 71.053 71.939
32.56 71.053 71.939
32.60 70.968 71.744
32.64 70.968 71.744
32.68 70.968 71.744
32.72 70.859 71.744
32.76 70.859 71.744
32.80 70.870 71.842
32.84 70.870 71.842
32.88 70.870 71.647
32.92 70.956 71.647
32.96 70.956 71.647
33.00 71.162 72.036
33.04 71.162 72.036
33.08 71.162 72.424
33.12 72.036 72.424
33.16 72.036 72.424
33.20 72.133 73.418
33.24 72.133 73.418
33.28 72.133 73.612
33.32 72.230 73.612
33.36 72.230 73.612
33.40 72.230 73.612
33.44 72.230 73.612
33.48 72.230 73.992
33.52 72.327 73.992
33.56 72.327 73.992
33.60 72.327 72.836
33.64 72.532 72.836
33.68 72.532 72.727
33.72 72.513 72.727
33.76 72.513 72.727
33.80 72.513 72.824
33.84 72.436 72.824
33.88 72.436 72.727
33.92 72.327 72.727
33.96 72.327 72.727
34.00 72.327 72.630
34.04 72.230 72.630
34.08 72.230 72.933
34.12 72.133 72.933
34.16 72.133 72.933
34.20 72.133 72.630
34.24 72.230 72.630
34.28 72.230 72.629
34.32 72.036 72.629
34.36 72.036 72.629
34.40 72.036 72.630
34.44 72.133 72.630
34.48 72.133 72.727
34.52 72.036 72.727
34.56 72.036 72.727
34.60 72.036 72.630
34.64 72.036 72.630
34.68 72.036 72.133
34.72 72.230 72.133
34.76 72.230 72.133
34.80 72.230 72.327
34.84 72.133 72.327
34.88 72.133 72.036
34.92 72.339 72.036
34.96 72.339 72.036
35.00 72.339 72.327
35.04 72.436 72.327
35.08 72.436 72.133
35.12 72.630 72.133
35.16 72.630 72.133
35.20 72.630 72.230
35.24 71.647 72.230
35.28 71.647 72.133
35.32 71.647 72.133
35.36 71.647 72.133
35.40 71.647 72.036
35.44 71.259 72.036
35.48 71.259 71.939
35.52 71.259 71.939
35.56 71.259 71.939
35.60 71.259 71.939
35.64 71.453 71.939
35.68 71.453 71.842
35.72 71.453 71.842
35.76 71.453 71.842
35.80 71.453 71.842
35.84 71.356 71.842
35.88 71.356 71.842
35.92 71.356 71.842
35.96 71.356 71.842


==> figdata/routework_wave_cp.dat <==
% source: formal-v4/observer.csv sha256=a1efb7b86922c5f9d2cb6e7cc721075bff971af8a328eccb675ee6252b609447
% source: formal-v4/victim.csv sha256=efa827cd214498c60f15e119deb30b8d7e939a96731d7eaca0467b5c6310e4b1
% source: physical/schedule.jsonl sha256=b943f0b800527715e409c4db565528fa45d85e594154eb55a81e2294b6bad958
% source: physical/z_truth.local.json sha256=827de9d5c540d93aed439aa252e3236e69c0d74c870c98e2270a92b2d21e9db7
% source: formal-v4/analysis.json sha256=81ee75201c02df10fc16e8b9f2ae57a5e77ae6c3648737e18000fb646d988040
% change points of pair 228
real sham
26.90 26.18


==> figdata/synthpai_selected.dat <==
% source: synthpai-a100-bundle/software_report_final.json sha256=fee322281ac7be061b34dfca934a03536dd1c134e384abfa9753ad463cd03e4f
% SynthPAI five-fold author OOF, 300 authors; acc and fold baseline in percent; sig=Holm reject at .05; sex, relationship, education category; correction over age and all eight categorical fields
row latent base sig label
0 65.333 46.000 1 {Sex}
1 33.667 19.333 1 {Relationship}
2 44.000 34.000 1 {Education level}

